From Zero to Detail: Deconstructing Ultra-High-Definition Image Restoration from Progressive Spectral Perspective

Ultra-high-definition (UHD) image restoration faces significant challenges due to its high resolution, complex content, and intricate details. To cope with these challenges, we analyze the restoration process in depth through a progressive spectral perspective, and deconstruct the complex UHD restoration problem into three progressive stages: zero-frequency enhancement, low-frequency restoration, and high-frequency refinement. Building on this insight, we propose a novel framework, ERR, which comprises three collaborative sub-networks: the zero-frequency enhancer (ZFE), the low-frequency restorer (LFR), and the high-frequency refiner (HFR). Specifically, the ZFE integrates global priors to learn global mapping, while the LFR restores low-frequency information, emphasizing reconstruction of coarse-grained content. Finally, the HFR employs our designed frequency-windowed kolmogorov-arnold networks (FW-KAN) to refine textures and details, producing high-quality image restoration. Our approach significantly outperforms previous UHD methods across various tasks, with extensive ablation studies validating the effectiveness of each component. The code is available at \href{https://github.com/NJU-PCALab/ERR}{here}.

==> motivation.txt <==
2222
由于UHD图像超高分辨率的复杂性，信息量巨大，结构信息极其复杂，复原任务极具挑战，现有的方法非常难以获得高效且高质量的复原效果。为深入研究UHD图像的复原问题，我们从渐进的频谱域视角进行探索。图2展示了我们的实验观察。首先，我们将退化图像（input）和干净图像（GT）通过DCT变换映射到频域。接着，我们在频域中交换了input和GT在 (0,0) 位置的频率信息，再通过IDCT将交换后的频谱图重构回空间域。频域中的 (0,0) 位置代表图像的DC分量，即图像的全局和平均信息。交换后的input和GT如图2(a)所示。实验表明，交换零频分量后的视觉效果有所改变，且交换后的input的PSNR略高于交换后的GT，这表明在UHD图像复原的早期阶段，零频分量起着关键作用。

进一步地，我们探索了其他频率分量的影响。随着交换范围的逐渐扩大，交换后的input图像逐步表现出低频信息的填充以及高频信息的注入，PSNR和图像质量也随之提升（如图2(b)所示）。基于这一现象，我们从渐进频谱视角出发，将UHD复原建模为三个递进的复原阶段：

零频增强阶段：增强图像的全局与平均信息，如亮度和颜色；
低频复原阶段：复原图像的低频信息，包括结构和内容；
高频精调阶段：细化图像的细节和纹理信息。
通过这种渐进的频谱视角，我们将复杂的UHD复原问题分解为三个相对简单的多阶段复原任务，从而更系统化地解决UHD图像复原中的难点。

1111
UHDIR由于其分辨率太大，想要进行高质量复原非常困难。为了深入研究UHD图像复原问题，我们从一个渐进的频谱域进行了探索。图2展示了我们的观察。首先，我们把退化图像input和干净的图像GT通过DCT映射入频域。我们交换input和GT在频域的（0，0）位置的频域信息，然后通过IDCT把交换后的频谱图映射会空间域图像。频域的（0，0）位置点表示图像的DC分量，表示图像的全局和平均信息。交换后的input和GT如图2（a）所示。我们可以发现视觉结果随着发生了交换，而且交换后的input的PSNR略高于交换后的GT，这暗示着零频分量在UHD图像复原的早期阶段是非常重要的。接着，我们进一步对其他频率分量进行了探索，随着交换的范围越来越大，交换后的input图像呈现低频信息填充以及高频信息注入，随之，psnr越来越高，图像的质量也越来越高，如图2（b）所示。根据这个现象，我们从一个渐进频谱视角出发，将UHD复原问题建模为3个渐进的复原阶段，分别是零频增强阶段，主要增强图像的全局、平均信息，包括亮度、颜色等等；低频复原阶段，主要复原图像的低频信息，主要包括结构，内容等信息；以及高频精调阶段，主要精调细节、纹理等信息。从这样一个渐进的频谱视角出发，我们将复杂和困难的UHD复原解构为三个稍微简单的多阶段复原问题。
